Huge Ensembles Part I: Design of Ensemble Weather Forecasts using Spherical Fourier Neural Operators

Studying low-likelihood high-impact extreme weather events in a warming world is a significant and challenging task for current ensemble forecasting systems. While these systems presently use up to 100 members, larger ensembles could enrich the sampling of internal variability. They may capture the long tails associated with climate hazards better than traditional ensemble sizes. Due to computational constraints, it is infeasible to generate huge ensembles (comprised of 1,000-10,000 members) with traditional, physics-based numerical models. In this two-part paper, we replace traditional numerical simulations with machine learning (ML) to generate hindcasts of huge ensembles. In Part I, we construct an ensemble weather forecasting system based on Spherical Fourier Neural Operators (SFNO), and we discuss important design decisions for constructing such an ensemble. The ensemble represents model uncertainty through perturbed-parameter techniques, and it represents initial condition uncertainty through bred vectors, which sample the fastest growing modes of the forecast. Using the European Centre for Medium-Range Weather Forecasts Integrated Forecasting System (IFS) as a baseline, we develop an evaluation pipeline composed of mean, spectral, and extreme diagnostics. Using large-scale, distributed SFNOs with 1.1 billion learned parameters, we achieve calibrated probabilistic forecasts. As the trajectories of the individual members diverge, the ML ensemble mean spectra degrade with lead time, consistent with physical expectations. However, the individual ensemble members' spectra stay constant with lead time. Therefore, these members simulate realistic weather states, and the ML ensemble thus passes a crucial spectral test in the literature. The IFS and ML ensembles have similar Extreme Forecast Indices, and we show that the ML extreme weather forecasts are reliable and discriminating.

==> README_copernicus_package_7_8.txt <==
File: README_copernicus_package_7_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.8, 18 March 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.11, 3 January 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 March 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
